DocReLM: Mastering Document Retrieval with Language Model

With over 200 million published academic documents and millions of new documents being written each year, academic researchers face the challenge of searching for information within this vast corpus. However, existing retrieval systems struggle to understand the semantics and domain knowledge present in academic papers. In this work, we demonstrate that by utilizing large language models, a document retrieval system can achieve advanced semantic understanding capabilities, significantly outperforming existing systems. Our approach involves training the retriever and reranker using domain-specific data generated by large language models. Additionally, we utilize large language models to identify candidates from the references of retrieved papers to further enhance the performance. We use a test set annotated by academic researchers in the fields of quantum physics and computer vision to evaluate our system's performance. The results show that DocReLM achieves a Top 10 accuracy of 44.12% in computer vision, compared to Google Scholar's 15.69%, and an increase to 36.21% in quantum physics, while that of Google Scholar is 12.96%.

==> backup/old_introduction.txt <==
% Creating a semantic-based literature retrieval system is a substantial challenge. Deep learning methods, for instance, encounter a major obstacle due to the lack of high-quality data in this field. Although deep learning has shown remarkable performance in understanding natural language, its success heavily relies on the quality of the training data. Academic paper retrieval, in particular, demands highly knowledgeable data annotators who understand both the paper's content and its relevance to the query, leading to exorbitantly high annotation costs. Moreover, heuristic methods for document retrieval also fall short. This is because valuable information in papers can be widely dispersed, and the terminology used in the papers often varies greatly from the terms researchers use in their queries.


% Fortunately, in the contemporary era, harnessing the exceptional capabilities of Large Language Models (LLM), we demonstrate the feasibility of constructing an effective literature retrieval system using AI-generated data and the reflective prowess of LLM. 
% LLMs, {\color{red} as a type of transformer model, \textbf{remove}} undergo pretraining with an extensive corpus of human language data. The emerging intelligence within LLM is notably demonstrated across various domains, including DOMAIN A, DOMAIN B, DOMAIN C, and beyond. LLM exhibits the capacity to assimilate knowledge from diverse domains, resembling an expert in multiple fields.
% While direct queries to LLM regarding academic questions may encounter the illusion phenomenon and long-tail issues, leveraging LLM to establish a literature retrieval system circumvents such problems. To distinguish our work with a popular line of work in Retrieval Augmented Generation(RAG), our work aims to enhance the performance of retrieval via LLMs, while RAG aims to enhance the performance of LLM via retrieval.

% In our approach, we employ Large Language Models (LLM) in two distinctive ways. Firstly, LLM serves as an automatic data annotator, generating training data for paper retrieval. Leveraging its zero-shot ability, LLMs analyze paper passages and generate potential queries, which are then utilized to train models for paper retrieval. Secondly, we utilize LLM to construct an agent responsible for reflecting on retrieval results. To illustrate, envision how an experienced retriever conducts a paper search: initially exploring relevant papers, comprehending their content, and ceasing the search if an ideal answer is found. Otherwise, the retriever employs new information obtained to either conduct a new search or delve into the references within the discovered paper. Emulating this human-like behavior, we design an agent to autonomously execute this process. The agent comprehends the correlation between queries and recalled passages, scrutinizing the content of the retrieved paper and automatically searching for potential candidates within the reference lists of the retrieved paper.

% In summary, our approach to addressing this unresolved challenge in literature retrieval involves leveraging the capabilities of a large language model to handle the more straightforward aspects of the task, both during the training stage and the operational service stage. To validate the efficacy of our strategy, we enlist the expertise of academic professionals to assess the performance of our literature retrieval system. The experimental results underscore that our system exhibits state-of-the-art performance, significantly outperforming well-known literature retrieval systems, such as Google Scholar.
